Optimizing Deep Neural Networks with Multiple Search Neuroevolution

This paper presents an evolutionary metaheuristic called Multiple Search Neuroevolution (MSN) to optimize deep neural networks. The algorithm attempts to search multiple promising regions in the search space simultaneously, maintaining sufficient distance between them. It is tested by training neural networks for two tasks, and compared with other optimization algorithms. The first task is to solve Global Optimization functions with challenging topographies. We found to MSN to outperform classic optimization algorithms such as Evolution Strategies, reducing the number of optimization steps performed by at least 2X. The second task is to train a convolutional neural network (CNN) on the popular MNIST dataset. Using 3.33% of the training set, MSN reaches a validation accuracy of 90%. Stochastic Gradient Descent (SGD) was able to match the same accuracy figure, while taking 7X less optimization steps. Despite lagging, the fact that the MSN metaheurisitc trains a 4.7M-parameter CNN suggests promise for future development. This is by far the largest network ever evolved using a pool of only 50 samples.

==> data1.csv <==
Generations,Loss
1,3.5546875
2,2.908203125
3,2.869140625
4,2.810546875
5,2.791015625
6,2.779296875
7,2.75390625
8,2.7421875
9,2.72265625
10,2.708984375
11,2.697265625
12,2.66796875
13,2.6484375
14,2.630859375
15,2.58984375
16,2.572265625
17,2.5546875
18,2.537109375
19,2.525390625
20,2.505859375
21,2.482421875
22,2.470703125
23,2.435546875
24,2.40625
25,2.38671875
26,2.373046875
27,2.34375
28,2.318359375
29,2.294921875
30,2.263671875
31,2.251953125
32,2.23828125
33,2.23046875
34,2.216796875
35,2.19921875
36,2.19140625
37,2.18359375
38,2.171875
39,2.150390625
40,2.138671875
41,2.12890625
42,2.119140625
43,2.1015625
44,2.0859375
45,2.06640625
46,2.0546875
47,2.04296875
48,2.017578125
49,2.009765625
50,1.991210938
51,1.974609375
52,1.94921875
53,1.9296875
54,1.915039063
55,1.89453125
56,1.883789063
57,1.8671875
58,1.865234375
59,1.849609375
60,1.836914063
61,1.8203125
62,1.802734375
63,1.790039063
64,1.77734375
65,1.76953125
66,1.756835938
67,1.743164063
68,1.736328125
69,1.716796875
70,1.703125
71,1.690429688
72,1.666015625
73,1.66015625
74,1.647460938
75,1.634765625
76,1.624023438
77,1.614257813
78,1.6015625
79,1.59375
80,1.587890625
81,1.578125
82,1.561523438
83,1.557617188
84,1.540039063
85,1.53125
86,1.51953125
87,1.518554688
88,1.508789063
89,1.499023438
90,1.483398438
91,1.47265625
92,1.456054688
93,1.448242188
94,1.440429688
95,1.430664063
96,1.420898438
97,1.412109375
98,1.400390625
99,1.392578125
100,1.380859375
101,1.37109375
102,1.359375
103,1.3515625
104,1.33984375
105,1.331054688
106,1.3125
107,1.305664063
108,1.298828125
109,1.293945313
110,1.28125
111,1.279296875
112,1.268554688
113,1.26171875
114,1.25390625
115,1.243164063
116,1.232421875
117,1.223632813
118,1.216796875
119,1.209960938
120,1.202148438
121,1.193359375
122,1.185546875
123,1.180664063
124,1.172851563
125,1.166015625
126,1.159179688
127,1.150390625
128,1.142578125
129,1.13671875
130,1.130859375
131,1.125976563
132,1.123046875
133,1.116210938
134,1.109375
135,1.107421875
136,1.100585938
137,1.094726563
138,1.08984375
139,1.080078125
140,1.075195313
141,1.068359375
142,1.063476563
143,1.061523438
144,1.057617188
145,1.047851563
146,1.04296875
147,1.032226563
148,1.026367188
149,1.021484375
150,1.013671875
151,1.00390625
152,1
153,0.993164063
154,0.986328125
155,0.986328125
156,0.983886719
157,0.981933594
158,0.979980469
159,0.978027344
160,0.9765625
161,0.975097656
162,0.974121094
163,0.97265625
164,0.970703125
165,0.96875
166,0.967773438
167,0.966308594
168,0.96484375
169,0.963378906
170,0.962402344
171,0.961914063
172,0.9609375
173,0.959960938
174,0.959472656
175,0.958007813
176,0.95703125
177,0.955078125
178,0.953613281
179,0.952636719
180,0.951660156
181,0.950195313
182,0.94921875
183,0.947753906
184,0.946777344
185,0.944824219
186,0.944335938
187,0.943847656
188,0.942871094
189,0.942382813
190,0.94140625
191,0.940429688
192,0.939453125
193,0.938476563
194,0.937988281
195,0.936523438
196,0.935058594
197,0.934082031
198,0.932617188
199,0.931640625
200,0.931152344
201,0.930175781
202,0.928222656
203,0.927246094
204,0.925292969
205,0.924316406
206,0.923339844
207,0.922363281
208,0.922363281
209,0.920898438
210,0.919921875
211,0.918945313
212,0.91796875
213,0.916503906
214,0.914550781
215,0.913085938
216,0.911621094
217,0.911132813
218,0.909179688
219,0.907226563
220,0.90625
221,0.904785156
222,0.903808594
223,0.902832031
224,0.901855469
225,0.901367188
226,0.900390625
227,0.8984375
228,0.896972656
229,0.895507813
230,0.89453125
231,0.894042969
232,0.893066406
233,0.892089844
234,0.890136719
235,0.889648438
236,0.888671875
237,0.88671875
238,0.885253906
239,0.883789063
240,0.8828125
241,0.881835938
242,0.880859375
243,0.879394531
244,0.877929688
245,0.876464844
246,0.875488281
247,0.874511719
248,0.874023438
249,0.873535156
250,0.873046875
251,0.871582031
252,0.869628906
253,0.868652344
254,0.8671875
255,0.866699219
256,0.864257813
257,0.86328125
258,0.862792969
259,0.861328125
260,0.859863281
261,0.858886719
262,0.858398438
263,0.857910156
264,0.856933594
265,0.856445313
266,0.85546875
267,0.854492188
268,0.853027344
269,0.8515625
270,0.849121094
271,0.84765625
272,0.847167969
273,0.846191406
274,0.845214844
275,0.844238281
276,0.84375
277,0.842773438
278,0.842285156
279,0.840820313
280,0.839355469
281,0.838867188
282,0.837890625
283,0.836914063
284,0.835449219
285,0.834960938
286,0.834472656
287,0.833007813
288,0.83203125
289,0.831054688
290,0.830078125
291,0.828613281
292,0.827148438
293,0.825683594
294,0.825195313
295,0.823730469
296,0.823242188
297,0.821289063
298,0.8203125
299,0.819335938
300,0.818359375
301,0.817871094
302,0.816894531
303,0.815429688
304,0.813964844
305,0.8125
306,0.812011719
307,0.811523438
308,0.810546875
309,0.809570313
310,0.80859375
311,0.807617188
312,0.806640625
313,0.805175781
314,0.8046875
315,0.803710938
316,0.803222656
317,0.802246094
318,0.801269531
319,0.800292969
320,0.799316406
321,0.798339844
322,0.797851563
323,0.796875
324,0.795898438
325,0.794433594
326,0.793457031
327,0.79296875
328,0.791992188
329,0.790527344
330,0.789550781
331,0.788085938
332,0.787109375
333,0.786132813
334,0.78515625
335,0.783203125
336,0.781738281
337,0.78125
338,0.780761719
339,0.780761719
340,0.779296875
341,0.777832031
342,0.776855469
343,0.775878906
344,0.775390625
345,0.7734375
346,0.772460938
347,0.771484375
348,0.770996094
349,0.770019531
350,0.769042969
351,0.768554688
352,0.768066406
353,0.767089844
354,0.766113281
355,0.765136719
356,0.764160156
357,0.764160156
358,0.763671875
359,0.763183594
360,0.762695313
361,0.76171875
362,0.761230469
363,0.760742188
364,0.759765625
365,0.758789063
366,0.7578125
367,0.757324219
368,0.756347656
369,0.754882813
370,0.754394531
371,0.753417969
372,0.753417969
373,0.752929688
374,0.751953125
375,0.750976563
376,0.75
377,0.749023438
378,0.748046875
379,0.747070313
380,0.74609375
381,0.745605469
382,0.744628906
383,0.743164063
384,0.7421875
385,0.741699219
386,0.741699219
387,0.741210938
388,0.740722656
389,0.740234375
390,0.739746094
391,0.738769531
392,0.737792969
393,0.737304688
394,0.736328125
395,0.735839844
396,0.734863281
397,0.734375
398,0.733398438
399,0.731445313
400,0.73046875
401,0.729492188
402,0.729003906
403,0.728027344
404,0.727539063
405,0.727050781
406,0.726074219
407,0.725097656
408,0.724609375
409,0.723144531
410,0.722167969
411,0.720703125
412,0.720703125
413,0.720214844
414,0.719238281
415,0.717773438
416,0.717285156
417,0.715820313
418,0.715332031
419,0.714355469
420,0.713867188
421,0.712890625
422,0.712890625
423,0.712402344
424,0.7109375
425,0.710449219
426,0.709472656
427,0.708496094
428,0.708007813
429,0.706542969
430,0.705566406
431,0.705078125
432,0.704101563
433,0.704101563
434,0.703125
435,0.702636719
436,0.702148438
437,0.701171875
438,0.700683594
439,0.699707031
440,0.698730469
441,0.698730469
442,0.698242188
443,0.697265625
444,0.696289063
445,0.695800781
446,0.694824219
447,0.694335938
448,0.693359375
449,0.692871094
450,0.691894531
451,0.69140625
452,0.690917969
453,0.690429688
454,0.689941406
455,0.689453125
456,0.688964844
457,0.687988281
458,0.687011719
459,0.686035156
460,0.685546875
461,0.684570313
462,0.68359375
463,0.682617188
464,0.681640625
465,0.681152344
466,0.680664063
467,0.6796875
468,0.679199219
469,0.678222656
470,0.677246094
471,0.676269531
472,0.67578125
473,0.674804688
474,0.674316406
475,0.674316406
476,0.673828125
477,0.672851563
478,0.672363281
479,0.671875
480,0.671386719
481,0.670898438
482,0.670410156
483,0.669921875
484,0.669433594
485,0.66796875
486,0.666992188
487,0.666992188
488,0.666503906
489,0.666015625
490,0.665527344
491,0.664550781
492,0.6640625
493,0.663574219
494,0.663085938
495,0.662109375
496,0.661621094
497,0.661132813
498,0.66015625
499,0.659667969
500,0.659179688
501,0.658691406
502,0.658203125
503,0.658203125
504,0.657226563
505,0.65625
506,0.655273438
507,0.654785156
508,0.653808594
509,0.65234375
510,0.65234375
511,0.651855469
512,0.651855469
513,0.650878906
514,0.649902344
515,0.6484375
516,0.646972656
517,0.646484375
518,0.645996094
519,0.645019531
520,0.644042969
521,0.643554688
522,0.643066406
523,0.642578125
524,0.642089844
525,0.641601563
526,0.641113281
527,0.640136719
528,0.639160156
529,0.638671875
530,0.638183594
531,0.638183594
532,0.637695313
533,0.63671875
534,0.636230469
535,0.635742188
536,0.635742188
537,0.635742188
538,0.634277344
539,0.633789063
540,0.6328125
541,0.631347656
542,0.629394531
543,0.626464844
544,0.622558594
545,0.621582031
546,0.620605469
547,0.618652344
548,0.6171875
549,0.615234375
550,0.613769531
551,0.612792969
552,0.610351563
553,0.608398438
554,0.607421875
555,0.60546875
556,0.603515625
557,0.602539063
558,0.601074219
559,0.599609375
560,0.598632813
561,0.597167969
562,0.597167969
563,0.596679688
564,0.596191406
565,0.595703125
566,0.595214844
567,0.594726563
568,0.594238281
569,0.59375
570,0.59375
571,0.593261719
572,0.593261719
573,0.592285156
574,0.591796875
575,0.591308594
576,0.591308594
577,0.590820313
578,0.590332031
579,0.58984375
580,0.589355469
581,0.589355469
582,0.588867188
583,0.588378906
584,0.587890625
585,0.586914063
586,0.586425781
587,0.5859375
588,0.584960938
589,0.584960938
590,0.584472656
591,0.583496094
592,0.583007813
593,0.582519531
594,0.581542969
595,0.581054688
596,0.580566406
597,0.580566406
598,0.580078125
599,0.579589844
600,0.579589844
601,0.579101563
602,0.578613281
603,0.577636719
604,0.577148438
605,0.576660156
606,0.576171875
607,0.576171875
608,0.575683594
609,0.574707031
610,0.57421875
611,0.573730469
612,0.572753906
613,0.572265625
614,0.571777344
615,0.571289063
616,0.570800781
617,0.5703125
618,0.569824219
619,0.568847656
620,0.568359375
621,0.567871094
622,0.567871094
623,0.567382813
624,0.567382813
625,0.566894531
626,0.56640625
627,0.565917969
628,0.565429688
629,0.564941406
630,0.564453125
631,0.563964844
632,0.563476563
633,0.5625
634,0.5625
635,0.561523438
636,0.561035156
637,0.560058594
638,0.559570313
639,0.559082031
640,0.55859375
641,0.55859375
642,0.558105469
643,0.557128906
644,0.556640625
645,0.555664063
646,0.555664063
647,0.555175781
648,0.5546875
649,0.554199219
650,0.553710938
651,0.553222656
652,0.553222656
653,0.552734375
654,0.552246094
655,0.552246094
656,0.551757813
657,0.551269531
658,0.550292969
659,0.550292969
660,0.550292969
661,0.548828125
662,0.547851563
663,0.546875
664,0.546386719
665,0.545898438
666,0.544433594
667,0.543457031
668,0.54296875
669,0.541992188
670,0.541503906
671,0.539550781
672,0.538574219
673,0.537109375
674,0.536621094
675,0.535644531
676,0.53515625
677,0.534667969
678,0.533203125
679,0.532714844
680,0.529296875
681,0.526367188
682,0.526367188
683,0.525390625
684,0.524902344
685,0.524414063
686,0.523925781
687,0.5234375
688,0.522460938
689,0.521972656
690,0.521484375
691,0.521484375
692,0.520996094
693,0.520507813
694,0.520019531
695,0.51953125
696,0.518554688
697,0.518554688
698,0.517578125
699,0.517089844
700,0.516601563
701,0.516113281
702,0.515625
703,0.515136719
704,0.514648438
705,0.514160156
706,0.513671875
707,0.513183594
708,0.512695313
709,0.512207031
710,0.51171875
711,0.511230469
712,0.510742188
713,0.510253906
714,0.510253906
715,0.510253906
716,0.509765625
717,0.509277344
718,0.508789063
719,0.5078125
720,0.506835938
721,0.506347656
722,0.505859375
723,0.503417969
724,0.503417969
725,0.502929688
726,0.501953125
727,0.501464844
728,0.500488281
729,0.5
730,0.499511719
731,0.499511719
732,0.499267578
733,0.499023438
734,0.498535156
735,0.498046875
736,0.497802734
737,0.497314453
738,0.497070313
739,0.49609375
740,0.495605469
741,0.495117188
742,0.494628906
743,0.494140625
744,0.493896484
745,0.493164063
746,0.492675781
747,0.4921875
748,0.491699219
749,0.491210938
750,0.490966797
751,0.490478516
752,0.489990234
753,0.489501953
754,0.489013672
755,0.488769531
756,0.488037109
757,0.487548828
758,0.487060547
759,0.486328125
760,0.485839844
761,0.485595703
762,0.485351563
763,0.485107422
764,0.484375
765,0.484375
766,0.483886719
767,0.483642578
768,0.483398438
769,0.483398438
770,0.483154297
771,0.482910156
772,0.482666016
773,0.482421875
774,0.482177734
775,0.481689453
776,0.481201172
777,0.480224609
778,0.479736328
779,0.479003906
780,0.478759766
781,0.478515625
782,0.477539063
783,0.477050781
784,0.476806641
785,0.476318359
786,0.476318359
787,0.475585938
788,0.475585938
789,0.475097656
790,0.474853516
791,0.474365234
792,0.474121094
793,0.473632813
794,0.473388672
795,0.472900391
796,0.472412109
797,0.471923828
798,0.471679688
799,0.471191406
800,0.470703125
801,0.470458984
802,0.470214844
803,0.469726563
804,0.469238281
805,0.468994141
806,0.468505859
807,0.468505859
808,0.468017578
809,0.467529297
810,0.467285156
811,0.467041016
812,0.466552734
813,0.466064453
814,0.465576172
815,0.465332031
816,0.464599609
817,0.464355469
818,0.464111328
819,0.463867188
820,0.463623047
821,0.462890625
822,0.462402344
823,0.462158203
824,0.461914063
825,0.461425781
826,0.4609375
827,0.460205078
828,0.459960938
829,0.459716797
830,0.459472656
831,0.458740234
832,0.458496094
833,0.458251953
834,0.458007813
835,0.457763672
836,0.457519531
837,0.45703125
838,0.456787109
839,0.456298828
840,0.456054688
841,0.455322266
842,0.455078125
843,0.454345703
844,0.454101563
845,0.453613281
846,0.453125
847,0.452880859
848,0.452636719
849,0.451904297
850,0.451660156
851,0.451171875
852,0.450683594
853,0.450195313
854,0.449951172
855,0.449462891
856,0.448974609
857,0.448486328
858,0.448486328
859,0.447998047
860,0.447509766
861,0.447509766
862,0.447265625
863,0.446533203
864,0.446289063
865,0.445800781
866,0.445556641
867,0.4453125
868,0.445068359
869,0.444335938
870,0.443603516
871,0.443115234
872,0.442871094
873,0.442382813
874,0.441894531
875,0.441650391
876,0.44140625
877,0.441162109
878,0.440673828
879,0.440185547
880,0.439697266
881,0.439453125
882,0.438964844
883,0.438476563
884,0.437988281
885,0.437988281
886,0.437744141
887,0.437011719
888,0.436523438
889,0.436523438
890,0.436279297
891,0.435546875
892,0.435302734
893,0.434570313
894,0.434570313
895,0.434326172
896,0.433837891
897,0.43359375
898,0.433105469
899,0.432617188
900,0.432128906
901,0.431884766
902,0.431396484
903,0.431396484
904,0.431152344
905,0.430664063
906,0.430419922
907,0.429931641
908,0.4296875
909,0.429199219
910,0.428710938
911,0.428466797
912,0.427978516
913,0.427490234
914,0.427001953
915,0.426757813
916,0.426757813
917,0.426269531
918,0.42578125
919,0.425537109
920,0.425292969
921,0.425048828
922,0.424804688
923,0.424560547
924,0.424072266
925,0.423828125
926,0.423583984
927,0.423339844
928,0.422851563
929,0.422363281
930,0.422119141
931,0.421875
932,0.421386719
933,0.421142578
934,0.420654297
935,0.420410156
936,0.419921875
937,0.419433594
938,0.418945313
939,0.418701172
940,0.418212891
941,0.417724609
942,0.417480469
943,0.417236328
944,0.416992188
945,0.416015625
946,0.415771484
947,0.415283203
948,0.414794922
949,0.414550781
950,0.414306641
951,0.4140625
952,0.413818359
953,0.413330078
954,0.412841797
955,0.412597656
956,0.412597656
957,0.412353516
958,0.412109375
959,0.411865234
960,0.411621094
961,0.411376953
962,0.411132813
963,0.410644531
964,0.41015625
965,0.41015625
966,0.409667969
967,0.409179688
968,0.408935547
969,0.408447266
970,0.408447266
971,0.407958984
972,0.407226563
973,0.406982422
974,0.406494141
975,0.406005859
976,0.405761719
977,0.405517578
978,0.405273438
979,0.405029297
980,0.404541016
981,0.404296875
982,0.404296875
983,0.404052734
984,0.403320313
985,0.403320313
986,0.403076172
987,0.402832031
988,0.40234375
989,0.402099609
990,0.401855469
991,0.401611328
992,0.401367188
993,0.401123047
994,0.400634766
995,0.400390625
996,0.400146484
997,0.399658203
998,0.399658203
999,0.398925781
1000,0.398681641
1001,0.3984375
1002,0.398193359
1003,0.397949219
1004,0.397705078
1005,0.397460938
1006,0.397216797
1007,0.396728516
1008,0.396484375
1009,0.395751953
1010,0.395263672
1011,0.395263672
1012,0.395019531
1013,0.394775391
1014,0.39453125
1015,0.394287109
1016,0.394287109
1017,0.393798828
1018,0.393554688
1019,0.393310547
1020,0.393066406
1021,0.392822266
1022,0.392578125
1023,0.392333984
1024,0.392089844
1025,0.391601563
1026,0.391357422
1027,0.391113281
1028,0.390625
1029,0.390380859
1030,0.390136719
1031,0.389892578
1032,0.389404297
1033,0.388916016
1034,0.388671875
1035,0.388427734
1036,0.388183594
1037,0.387939453
1038,0.387451172
1039,0.387207031
1040,0.386962891
1041,0.38671875
1042,0.386474609
1043,0.386230469
1044,0.386230469
1045,0.385986328
1046,0.385498047
1047,0.385009766
1048,0.384521484
1049,0.384521484
1050,0.384277344
1051,0.384033203
1052,0.383789063
1053,0.383544922
1054,0.383300781
1055,0.3828125
1056,0.382568359
1057,0.382324219
1058,0.382080078
1059,0.381835938
1060,0.381591797
1061,0.381347656
1062,0.381103516
1063,0.380859375
1064,0.380371094
1065,0.379882813
1066,0.379882813
1067,0.379394531
1068,0.379150391
1069,0.37890625
1070,0.378662109
1071,0.378417969
1072,0.378417969
1073,0.377929688
1074,0.377685547
1075,0.377441406
1076,0.377197266
1077,0.377197266
1078,0.376953125
1079,0.376708984
1080,0.376464844
1081,0.376220703
1082,0.375976563
1083,0.375488281
1084,0.375488281
1085,0.375244141
1086,0.375
1087,0.375
1088,0.374755859
1089,0.374267578
1090,0.373779297
1091,0.373535156
1092,0.373046875
1093,0.373046875
1094,0.372314453
1095,0.371826172
1096,0.371582031
1097,0.371337891
1098,0.37109375
1099,0.370605469
1100,0.370605469
1101,0.370117188
1102,0.369873047
1103,0.369628906
1104,0.369384766
1105,0.369140625
1106,0.368896484
1107,0.368408203
1108,0.368164063
1109,0.367919922
1110,0.367431641
1111,0.3671875
1112,0.366699219
1113,0.366455078
1114,0.366210938
1115,0.366210938
1116,0.365966797
1117,0.365722656
1118,0.365234375
1119,0.364990234
1120,0.364501953
1121,0.364013672
1122,0.364013672
1123,0.363769531
1124,0.363525391
1125,0.363037109
1126,0.362548828
1127,0.362304688
1128,0.362060547
1129,0.361816406
1130,0.361816406
1131,0.361572266
1132,0.361572266
1133,0.361328125
1134,0.361083984
1135,0.360839844
1136,0.360595703
1137,0.360107422
1138,0.359863281
1139,0.359619141
1140,0.359375
1141,0.359130859
1142,0.359130859
1143,0.358886719
1144,0.358154297
1145,0.358154297
1146,0.357910156
1147,0.357666016
1148,0.357177734
1149,0.356933594
1150,0.356933594
1151,0.356689453
1152,0.356445313
1153,0.356445313
1154,0.356201172
1155,0.356201172
1156,0.35546875
1157,0.355224609
1158,0.354736328
1159,0.354736328
1160,0.354492188
1161,0.354003906
1162,0.353759766
1163,0.353759766
1164,0.353515625
1165,0.353515625
1166,0.353271484
1167,0.353027344
1168,0.352539063
1169,0.352294922
1170,0.352050781
1171,0.351806641
1172,0.351806641
1173,0.351806641
1174,0.350830078
1175,0.350097656
1176,0.349365234
1177,0.348388672
1178,0.34765625
1179,0.34765625
1180,0.347167969
1181,0.346679688
1182,0.346435547
1183,0.346191406
1184,0.345947266
1185,0.345703125
1186,0.345214844
1187,0.344970703
1188,0.344726563
1189,0.344482422
1190,0.343994141
1191,0.34375
1192,0.343261719
1193,0.343261719
1194,0.343017578
1195,0.342773438
1196,0.342529297
1197,0.342041016
1198,0.341796875
1199,0.341552734
1200,0.341308594
1201,0.341064453
1202,0.340576172
1203,0.340332031
1204,0.340332031
1205,0.340087891
1206,0.340087891
1207,0.33984375
1208,0.339599609
1209,0.339355469
1210,0.339111328
1211,0.338867188
1212,0.338378906
1213,0.338378906
1214,0.338378906
1215,0.337646484
1216,0.336914063
1217,0.336181641
1218,0.335693359
1219,0.334960938
1220,0.334228516
1221,0.333251953
1222,0.333007813
1223,0.331298828
1224,0.331054688
1225,0.330810547
1226,0.330322266
1227,0.329833984
1228,0.329345703
1229,0.329345703
1230,0.328857422
1231,0.328369141
1232,0.327880859
1233,0.327392578
1234,0.326904297
1235,0.326660156
1236,0.326416016
1237,0.326171875
1238,0.325927734
1239,0.325439453
1240,0.325439453
1241,0.325195313
1242,0.324707031
1243,0.324707031
1244,0.32421875
1245,0.323486328
1246,0.323242188
1247,0.322998047
1248,0.322265625
1249,0.322021484
1250,0.321533203
1251,0.321289063
1252,0.321044922
1253,0.321044922
1254,0.320800781
1255,0.320556641
1256,0.3203125
1257,0.320068359
1258,0.319824219
1259,0.319580078
1260,0.319580078
1261,0.319335938
1262,0.318603516
1263,0.318603516
1264,0.318359375
1265,0.318115234
1266,0.317871094
1267,0.317871094
1268,0.317871094
1269,0.317871094
1270,0.317871094
1271,0.317871094
1272,0.317871094
1273,0.317871094
1274,0.317871094
1275,0.317871094
1276,0.317871094
1277,0.317871094
1278,0.317871094
1279,0.317871094
1280,0.317626953
1281,0.317382813
1282,0.317138672
1283,0.316894531
1284,0.316894531
1285,0.31640625
1286,0.316162109
1287,0.315917969
1288,0.315917969
1289,0.315673828
1290,0.315429688
1291,0.315185547
1292,0.314941406
1293,0.314697266
1294,0.314453125
1295,0.314208984
1296,0.313964844
1297,0.313964844
1298,0.313720703
1299,0.313476563
1300,0.313476563
1301,0.312988281
1302,0.312744141
1303,0.3125
1304,0.312255859
1305,0.311767578
1306,0.311767578
1307,0.311523438
1308,0.311279297
1309,0.311035156
1310,0.310791016
1311,0.310546875
1312,0.310546875
1313,0.310302734
1314,0.310058594
1315,0.309814453
1316,0.309814453
1317,0.309326172
1318,0.309082031
1319,0.308837891
1320,0.308349609
1321,0.308349609
1322,0.308105469
1323,0.308105469
1324,0.307861328
1325,0.307373047
1326,0.307128906
1327,0.306884766
1328,0.306640625
1329,0.306640625
1330,0.306396484
1331,0.306152344
1332,0.305664063
1333,0.305664063
1334,0.305419922
1335,0.305175781
1336,0.305175781
1337,0.304931641
1338,0.3046875
1339,0.304443359
1340,0.304199219
1341,0.303710938
1342,0.303466797
1343,0.303222656
1344,0.302978516
1345,0.302978516
1346,0.302734375
1347,0.302246094
1348,0.302001953
1349,0.301757813
1350,0.301757813
1351,0.301513672
1352,0.301269531
1353,0.30078125
1354,0.30078125
1355,0.30078125
1356,0.300292969
1357,0.300048828
1358,0.299804688
1359,0.299804688
1360,0.299560547
1361,0.299316406
1362,0.299072266
1363,0.298583984
1364,0.298095703
1365,0.298095703
1366,0.297851563
1367,0.297363281
1368,0.297119141
1369,0.296875
1370,0.296386719
1371,0.296386719
1372,0.296142578
1373,0.296142578
1374,0.295654297
1375,0.295654297
1376,0.295410156
1377,0.295166016
1378,0.295166016
1379,0.294677734
1380,0.294189453
1381,0.293945313
1382,0.293701172
1383,0.293457031
1384,0.293212891
1385,0.29296875
1386,0.292724609
1387,0.292480469
1388,0.292480469
1389,0.292236328
1390,0.291992188
1391,0.291748047
1392,0.291503906
1393,0.291503906
1394,0.291259766
1395,0.291015625
1396,0.291015625
1397,0.290771484
1398,0.290527344
1399,0.290283203
1400,0.290283203
1401,0.290283203
1402,0.289794922
1403,0.288818359
1404,0.288085938
1405,0.286865234
1406,0.286621094
1407,0.286132813
1408,0.286132813
1409,0.285888672
1410,0.285400391
1411,0.28515625
1412,0.284912109
1413,0.284667969
1414,0.284667969
1415,0.284423828
1416,0.284179688
1417,0.283935547
1418,0.283691406
1419,0.283203125
1420,0.282958984
1421,0.282714844
1422,0.282714844
1423,0.282226563
1424,0.281982422
1425,0.281738281
1426,0.281738281
1427,0.281494141
1428,0.28125
1429,0.281005859
1430,0.280761719
1431,0.280517578
1432,0.280517578
1433,0.280517578
1434,0.280273438
1435,0.279785156
1436,0.279052734
1437,0.278564453
1438,0.278564453
1439,0.278320313
1440,0.278076172
1441,0.278076172
1442,0.278076172
1443,0.277587891
1444,0.277099609
1445,0.276367188
1446,0.276367188
1447,0.276123047
1448,0.275878906
1449,0.275634766
1450,0.275390625
1451,0.275390625
1452,0.275146484
1453,0.274902344
1454,0.274658203
1455,0.274414063
1456,0.274169922
1457,0.273925781
1458,0.273925781
1459,0.2734375
1460,0.2734375
1461,0.273193359
1462,0.272949219
1463,0.272705078
1464,0.272216797
1465,0.271972656
1466,0.271728516
1467,0.271484375
1468,0.271484375
1469,0.271484375
1470,0.271240234
1471,0.271240234
1472,0.270996094
1473,0.270751953
1474,0.270751953
1475,0.270507813
1476,0.270507813
1477,0.270263672
1478,0.270019531
1479,0.269775391
1480,0.26953125
1481,0.26953125
1482,0.269287109
1483,0.269042969
1484,0.268798828
1485,0.268554688
1486,0.268554688
1487,0.268066406
1488,0.267822266
1489,0.267578125
1490,0.267333984
1491,0.267089844
1492,0.267089844
1493,0.266845703
1494,0.266845703
1495,0.266845703
1496,0.266601563
1497,0.266113281
1498,0.265380859
1499,0.264892578
1500,0.264892578
1501,0.264648438
1502,0.264648438
1503,0.264160156
1504,0.263916016
1505,0.263671875
1506,0.263671875
1507,0.263427734
1508,0.262939453
1509,0.262695313
1510,0.262207031
1511,0.261962891
1512,0.261962891
1513,0.261962891
1514,0.26171875
1515,0.261474609
1516,0.260742188
1517,0.260498047
1518,0.260009766
1519,0.259765625
1520,0.259277344
1521,0.259033203
1522,0.258056641
1523,0.257568359
1524,0.257080078
1525,0.257080078
1526,0.256591797
1527,0.256347656
1528,0.256347656
1529,0.256103516
1530,0.255859375
1531,0.255615234
1532,0.255371094
1533,0.255371094
1534,0.255126953
1535,0.254882813
1536,0.254882813
1537,0.254638672
1538,0.254638672
1539,0.254638672
1540,0.25390625
1541,0.253662109
1542,0.253417969
1543,0.253173828
1544,0.252685547
1545,0.252197266
1546,0.252197266
1547,0.251953125
1548,0.251708984
1549,0.251464844
1550,0.251220703
1551,0.251220703
1552,0.251220703
1553,0.250976563
1554,0.250732422
1555,0.250488281
1556,0.250488281
1557,0.250488281
1558,0.250488281
1559,0.250488281
1560,0.250488281
1561,0.250488281
1562,0.250488281
1563,0.250488281
1564,0.250488281
1565,0.250488281
1566,0.250488281
1567,0.250488281
1568,0.250488281
1569,0.250244141
1570,0.250244141
1571,0.25
1572,0.249755859
1573,0.249267578
1574,0.249145508
1575,0.249023438
1576,0.248535156
1577,0.248291016
1578,0.248168945
1579,0.247924805
1580,0.247680664
1581,0.247436523
1582,0.247192383
1583,0.247070313
1584,0.246826172
1585,0.246704102
1586,0.246704102
1587,0.246459961
1588,0.24621582
1589,0.24609375
1590,0.24597168
1591,0.245483398
1592,0.245361328
1593,0.244873047
1594,0.244750977
1595,0.244628906
1596,0.244628906
1597,0.244262695
1598,0.244140625
1599,0.243896484
1600,0.243774414
1601,0.243652344
1602,0.243530273
1603,0.243286133
1604,0.242919922
1605,0.242797852
1606,0.242431641
1607,0.24230957
1608,0.2421875
1609,0.241943359
1610,0.241577148
1611,0.241455078
1612,0.241333008
1613,0.241210938
1614,0.240966797
1615,0.240722656
1616,0.240356445
1617,0.240112305
1618,0.239990234
1619,0.239746094
1620,0.239746094
1621,0.239501953
1622,0.239135742
1623,0.239013672
1624,0.238891602
1625,0.238647461
1626,0.238525391
1627,0.23828125
1628,0.23828125
1629,0.238037109
1630,0.237792969
1631,0.237792969
1632,0.237548828
1633,0.237304688
1634,0.237060547
1635,0.236816406
1636,0.236694336
1637,0.236572266
1638,0.236083984
1639,0.235961914
1640,0.235595703
1641,0.235473633
1642,0.235229492
1643,0.234985352
1644,0.234619141
1645,0.23449707
1646,0.234130859
1647,0.234130859
1648,0.233886719
1649,0.233642578
1650,0.233398438
1651,0.233154297
1652,0.233032227
1653,0.232788086
1654,0.232543945
1655,0.232299805
1656,0.232055664
1657,0.231933594
1658,0.231811523
1659,0.231689453
1660,0.231567383
1661,0.231323242
1662,0.230957031
1663,0.230834961
1664,0.230712891
1665,0.23034668
1666,0.230102539
1667,0.229858398
1668,0.229736328
1669,0.229614258
1670,0.229492188
1671,0.229370117
1672,0.229125977
1673,0.229003906
1674,0.228637695
1675,0.228393555
1676,0.228149414
1677,0.227905273
1678,0.227783203
1679,0.227661133
1680,0.227416992
1681,0.227294922
1682,0.226928711
1683,0.22668457
1684,0.2265625
1685,0.226318359
1686,0.226196289
1687,0.226196289
1688,0.226074219
1689,0.225830078
1690,0.225585938
1691,0.225463867
1692,0.225463867
1693,0.225219727
1694,0.225097656
1695,0.225097656
1696,0.224975586
1697,0.224731445
1698,0.224609375
1699,0.224487305
1700,0.224365234
1701,0.224243164
1702,0.223999023
1703,0.223876953
1704,0.223510742
1705,0.223266602
1706,0.223144531
1707,0.223144531
1708,0.222900391
1709,0.22265625
1710,0.222412109
1711,0.222290039
1712,0.222167969
1713,0.221801758
1714,0.221801758
1715,0.221557617
1716,0.221191406
1717,0.221069336
1718,0.220825195
1719,0.220825195
1720,0.220581055
1721,0.220458984
1722,0.220458984
1723,0.220336914
1724,0.220214844
1725,0.219970703
1726,0.219848633
1727,0.219726563
1728,0.219604492
1729,0.219360352
1730,0.219116211
1731,0.218994141
1732,0.21875
1733,0.21862793
1734,0.218383789
1735,0.218261719
1736,0.218261719
1737,0.218017578
1738,0.217895508
1739,0.217773438
1740,0.217651367
1741,0.217529297
1742,0.217407227
1743,0.217041016
1744,0.216918945
1745,0.216430664
1746,0.216186523
1747,0.215942383
1748,0.215942383
1749,0.215576172
1750,0.215454102
1751,0.215087891
1752,0.21472168
1753,0.214477539
1754,0.214355469
1755,0.214233398
1756,0.213989258
1757,0.213745117
1758,0.213623047
1759,0.213623047
1760,0.213500977
1761,0.213378906
1762,0.213256836
1763,0.213012695
1764,0.212768555
1765,0.212646484
1766,0.212402344
1767,0.212158203
1768,0.212036133
1769,0.211791992
1770,0.211669922
1771,0.211547852
1772,0.211425781
1773,0.211303711
1774,0.21105957
1775,0.21081543
1776,0.21081543
1777,0.210571289
1778,0.210327148
1779,0.210205078
1780,0.210083008
1781,0.209838867
1782,0.209716797
1783,0.209472656
1784,0.209106445
1785,0.208984375
1786,0.208862305
1787,0.208740234
1788,0.208496094
1789,0.208496094
1790,0.208251953
1791,0.208007813
1792,0.207885742
1793,0.207763672
1794,0.207641602
1795,0.207397461
1796,0.20715332
1797,0.20715332
1798,0.20703125
1799,0.20690918
1800,0.20690918
1801,0.206665039
1802,0.206542969
1803,0.206420898
1804,0.206298828
1805,0.206176758
1806,0.205932617
1807,0.205566406
1808,0.205322266
1809,0.205200195
1810,0.205078125
1811,0.204833984
1812,0.204833984
1813,0.204589844
1814,0.204467773
1815,0.204223633
1816,0.204101563
1817,0.203979492
1818,0.203979492
1819,0.203857422
1820,0.203735352
1821,0.203613281
1822,0.203491211
1823,0.203369141
1824,0.203125
1825,0.20300293
1826,0.202758789
1827,0.202636719
1828,0.202514648
1829,0.202392578
1830,0.202148438
1831,0.202026367
1832,0.201904297
1833,0.201782227
1834,0.201660156
1835,0.201416016
1836,0.201049805
1837,0.200927734
1838,0.200805664
1839,0.200561523
1840,0.200561523
1841,0.200195313
1842,0.200195313
1843,0.200073242
1844,0.200073242
1845,0.199951172
1846,0.199707031
1847,0.199584961
1848,0.199462891
1849,0.19934082
1850,0.19909668
1851,0.198974609
1852,0.198852539
1853,0.198730469
1854,0.198608398
1855,0.198364258
1856,0.198120117
1857,0.197998047
1858,0.197631836
1859,0.197509766
1860,0.197387695
1861,0.197387695
1862,0.197265625
1863,0.196899414
1864,0.196777344
1865,0.196655273
1866,0.196533203
1867,0.196411133
1868,0.196289063
1869,0.196166992
1870,0.195922852
1871,0.195678711
1872,0.195556641
1873,0.1953125
1874,0.19519043
1875,0.19519043
1876,0.195068359
1877,0.194946289
1878,0.194824219
1879,0.194580078
1880,0.194335938
1881,0.194213867
1882,0.194091797
1883,0.193969727
1884,0.193847656
1885,0.193725586
1886,0.193359375
1887,0.193237305
1888,0.193237305
1889,0.193115234
1890,0.192871094
1891,0.192626953
1892,0.192504883
1893,0.192382813
1894,0.192260742
1895,0.192016602
1896,0.191772461
1897,0.19152832
1898,0.19152832
1899,0.19140625
1900,0.19128418
1901,0.19128418
1902,0.19128418
1903,0.191162109
1904,0.190795898
1905,0.190673828
1906,0.190429688
1907,0.190429688
1908,0.190185547
1909,0.190063477
1910,0.190063477
1911,0.189941406
1912,0.189941406
1913,0.189819336
1914,0.189575195
1915,0.189453125
1916,0.189453125
1917,0.189331055
1918,0.189086914
1919,0.189086914
1920,0.188964844
1921,0.188842773
1922,0.188598633
1923,0.188598633
1924,0.188354492
1925,0.188110352
1926,0.187744141
1927,0.187744141
1928,0.1875
1929,0.18737793
1930,0.187133789
1931,0.186889648
1932,0.186889648
1933,0.186767578
1934,0.186523438
1935,0.186523438
1936,0.186401367
1937,0.186279297
1938,0.186035156
1939,0.185913086
1940,0.185791016
1941,0.185791016
1942,0.185546875
1943,0.185302734
1944,0.185180664
1945,0.185058594
1946,0.184814453
1947,0.184448242
1948,0.184326172
1949,0.184204102
1950,0.184082031
1951,0.183837891
1952,0.18371582
1953,0.18359375
1954,0.183349609
1955,0.183227539
1956,0.183105469
1957,0.182861328
1958,0.182739258
1959,0.182617188
1960,0.182495117
1961,0.182250977
1962,0.182128906
1963,0.181884766
1964,0.181762695
1965,0.181640625
1966,0.181518555
1967,0.181396484
1968,0.181274414
1969,0.181030273
1970,0.180908203
1971,0.180786133
1972,0.180664063
1973,0.180664063
1974,0.180541992
1975,0.180297852
1976,0.180053711
1977,0.180053711
1978,0.17980957
1979,0.1796875
1980,0.17956543
1981,0.179443359
1982,0.179199219
1983,0.179077148
1984,0.179077148
1985,0.178833008
1986,0.178833008
1987,0.178833008
1988,0.178710938
1989,0.178588867
1990,0.178344727
1991,0.178222656
1992,0.178100586
1993,0.177978516
1994,0.177612305
1995,0.177001953
1996,0.176635742
1997,0.176269531
1998,0.176025391
1999,0.17578125
2000,0.17565918
2001,0.175170898
2002,0.174926758
2003,0.174194336
2004,0.173706055
2005,0.173095703
2006,0.173095703
2007,0.172851563
2008,0.172729492
2009,0.172485352
2010,0.172119141
2011,0.17199707
2012,0.171875
2013,0.171875
2014,0.171630859
2015,0.171508789
2016,0.171386719
2017,0.171142578
2018,0.171020508
2019,0.170776367
2020,0.170654297
2021,0.170288086
2022,0.170288086
2023,0.170043945
2024,0.169921875
2025,0.169799805
2026,0.169555664
2027,0.169311523
2028,0.169189453
2029,0.169189453
2030,0.168945313
2031,0.168823242
2032,0.168701172
2033,0.168701172
2034,0.168579102
2035,0.168457031
2036,0.168212891
2037,0.16809082
2038,0.16796875
2039,0.167724609
2040,0.167602539
2041,0.167480469
2042,0.167358398
2043,0.167236328
2044,0.167236328
2045,0.166992188
2046,0.166870117
2047,0.166870117
2048,0.166625977
2049,0.166503906
2050,0.166381836
2051,0.166137695
2052,0.165893555
2053,0.165771484
2054,0.165649414
2055,0.165649414
2056,0.165283203
2057,0.165039063
2058,0.164916992
2059,0.164794922
2060,0.164672852
2061,0.164550781
2062,0.164306641
2063,0.16418457
2064,0.16418457
2065,0.163696289
2066,0.163574219
2067,0.163330078
2068,0.163330078
2069,0.163208008
2070,0.163085938
2071,0.162963867
2072,0.162719727
2073,0.162597656
2074,0.162475586
2075,0.162231445
2076,0.162109375
2077,0.161865234
2078,0.161621094
2079,0.161621094
2080,0.161376953
2081,0.161254883
2082,0.161132813
2083,0.160888672
2084,0.160766602
2085,0.160644531
2086,0.160522461
2087,0.16027832
2088,0.16003418
2089,0.159912109
2090,0.159790039
2091,0.159667969
2092,0.159667969
2093,0.159545898
2094,0.159423828
2095,0.159301758
2096,0.159057617
2097,0.159057617
2098,0.158813477
2099,0.158813477
2100,0.158569336
2101,0.158447266
2102,0.158447266
2103,0.158325195
2104,0.158203125
2105,0.157836914
2106,0.157592773
2107,0.157592773
2108,0.157470703
2109,0.157226563
2110,0.157226563
2111,0.157226563
2112,0.156738281
2113,0.156738281
2114,0.15637207
2115,0.15625
2116,0.156005859
2117,0.155761719
2118,0.155639648
2119,0.155639648
2120,0.155517578
2121,0.155395508
2122,0.155151367
2123,0.154907227
2124,0.154663086
2125,0.154541016
2126,0.154418945
2127,0.154418945
2128,0.154296875
2129,0.154296875
2130,0.153930664
2131,0.153808594
2132,0.153686523
2133,0.153564453
2134,0.153442383
2135,0.153198242
2136,0.152832031
2137,0.152832031
2138,0.152709961
2139,0.152709961
2140,0.152587891
2141,0.15246582
2142,0.15234375
2143,0.15222168
2144,0.152099609
2145,0.151977539
2146,0.151977539
2147,0.151733398
2148,0.151733398
2149,0.151489258
2150,0.151367188
2151,0.151245117
2152,0.151123047
2153,0.151000977
2154,0.151000977
2155,0.150878906
2156,0.150878906
2157,0.150512695
2158,0.150268555
2159,0.150146484
2160,0.150024414
2161,0.149902344


==> sgd_mnist_loss.csv <==
inference,loss
0,2.30078125
1,2.306640625
2,2.30078125
3,2.30078125
4,2.2890625
5,2.294921875
6,2.29296875
7,2.29296875
8,2.2890625
9,2.28125
10,2.28515625
11,2.283203125
12,2.279296875
13,2.28515625
14,2.28125
15,2.27734375
16,2.271484375
17,2.275390625
18,2.267578125
19,2.26171875
20,2.255859375
21,2.2578125
22,2.263671875
23,2.24609375
24,2.25390625
25,2.255859375
26,2.224609375
27,2.228515625
28,2.2265625
29,2.216796875
30,2.2109375
31,2.20703125
32,2.17578125
33,2.16015625
34,2.1171875
35,2.16015625
36,2.115234375
37,2.080078125
38,2.037109375
39,2.037109375
40,2.01953125
41,1.875
42,1.89453125
43,1.8828125
44,1.6494140625
45,1.6279296875
46,1.568359375
47,1.3564453125
48,1.3544921875
49,1.2412109375
50,1.310546875
51,1.3896484375
52,1.6015625
53,1.314453125
54,0.9892578125
55,1.02734375
56,1.0400390625
57,0.99169921875
58,1.4462890625
59,0.79638671875
60,1.0244140625
61,1.0703125
62,1.033203125
63,0.5888671875
64,0.8974609375
65,2.30859375
66,1.8193359375
67,1.265625
68,1.4208984375
69,1.302734375
70,1.28125
71,1.0556640625
72,0.990234375
73,0.83935546875
74,0.75732421875
75,1.4736328125
76,0.69189453125
77,0.8193359375
78,0.79541015625
79,0.59765625
80,0.8056640625
81,0.58544921875
82,0.71728515625
83,0.625
84,0.52490234375
85,0.52294921875
86,0.461181640625
87,0.40234375
88,0.5166015625
89,0.55615234375
90,0.73486328125
91,0.50146484375
92,0.6513671875
93,0.49365234375
94,0.525390625
95,0.5703125
96,0.50732421875
97,0.8369140625
98,0.71923828125
99,0.4033203125
100,0.6083984375
101,0.82666015625
102,0.666015625
103,0.29296875
104,0.74853515625
105,0.489990234375
106,0.336181640625
107,0.82470703125
108,0.50048828125
109,0.232421875
110,0.421142578125
111,0.489990234375
112,0.42822265625
113,0.44580078125
114,0.2347412109375
115,0.37841796875
116,0.465576171875
117,0.366455078125
118,0.389404296875
119,0.21923828125
120,0.50830078125
121,0.400390625
122,0.51318359375
123,0.36328125
124,0.49169921875
125,0.49267578125
126,0.275634765625
127,0.2646484375
128,0.374755859375
129,0.45556640625
130,0.5537109375
131,0.376708984375
132,0.51025390625
133,0.3994140625
134,0.386474609375
135,0.45849609375
136,0.496826171875
137,0.7021484375
138,0.58203125
139,0.3291015625
140,0.48779296875
141,0.7041015625
142,0.5751953125
143,0.258544921875
144,0.67529296875
145,0.364501953125
146,0.2861328125
147,0.759765625
148,0.40478515625
149,0.1812744140625
150,0.355712890625
151,0.428955078125
152,0.3564453125
153,0.395263671875
154,0.18505859375
155,0.352294921875
156,0.389892578125
157,0.334228515625
158,0.364990234375
159,0.206298828125
160,0.41943359375
161,0.37255859375
162,0.44677734375
163,0.310546875
164,0.4736328125
165,0.464111328125
166,0.2242431640625
167,0.22119140625
168,0.332275390625
169,0.40966796875
170,0.49462890625
171,0.30615234375
172,0.453125
173,0.356689453125
174,0.3349609375
175,0.428955078125
176,0.4462890625
177,0.63037109375
178,0.51806640625
179,0.29638671875
180,0.435791015625
181,0.62744140625
182,0.52978515625
183,0.247802734375
184,0.6435546875
185,0.302734375
186,0.255615234375
187,0.68115234375
188,0.364501953125
189,0.15966796875
190,0.328369140625
191,0.37890625
192,0.31494140625
193,0.346923828125
194,0.15380859375
195,0.331787109375
196,0.345458984375
197,0.3115234375
198,0.33642578125
199,0.1922607421875
200,0.361572265625
201,0.34912109375
202,0.40185546875
203,0.2783203125
204,0.44580078125
205,0.428466796875
206,0.1893310546875
207,0.1900634765625
208,0.30078125
209,0.3798828125
210,0.452392578125
211,0.255126953125
212,0.418701171875
213,0.316162109375
214,0.302734375
215,0.411376953125
216,0.394287109375
217,0.5810546875
218,0.476318359375
219,0.26318359375
220,0.39697265625
221,0.5595703125
222,0.491943359375
223,0.2340087890625
224,0.6171875
225,0.265380859375
226,0.22509765625
227,0.60400390625
228,0.336181640625
229,0.1385498046875
230,0.307861328125
231,0.335693359375
232,0.281982421875
233,0.30419921875
234,0.1282958984375
235,0.3076171875
236,0.31201171875
237,0.292236328125
238,0.305908203125
239,0.1761474609375
240,0.3134765625
241,0.328125
242,0.369140625
243,0.25146484375
244,0.413330078125
245,0.39111328125
246,0.16015625
247,0.163330078125
248,0.2734375
249,0.35302734375
250,0.415771484375
251,0.213134765625
252,0.393310546875
253,0.272705078125
254,0.27783203125
255,0.39208984375
256,0.34423828125
257,0.5361328125
258,0.4453125
259,0.2286376953125
260,0.36083984375
261,0.49755859375
262,0.4560546875
263,0.2169189453125
264,0.59033203125
265,0.2374267578125
266,0.1917724609375
267,0.53564453125
268,0.31201171875
269,0.1185302734375
270,0.29150390625
271,0.299072265625
272,0.25244140625
273,0.26416015625
274,0.1070556640625
275,0.277587890625
276,0.281494140625
277,0.2724609375
278,0.27294921875
279,0.1558837890625
280,0.268310546875
281,0.306396484375
282,0.343017578125
283,0.2265625
284,0.378173828125
285,0.35009765625
286,0.13427734375
287,0.1385498046875
288,0.246337890625
289,0.323974609375
290,0.381591796875
291,0.1763916015625
292,0.36767578125
293,0.2281494140625
294,0.25634765625
295,0.36767578125
296,0.300048828125
297,0.48779296875
298,0.415283203125
299,0.1920166015625
300,0.32421875
301,0.434814453125
302,0.415283203125
303,0.1962890625
304,0.560546875
305,0.21630859375
306,0.1572265625
307,0.473876953125
308,0.288330078125
309,0.0997314453125
310,0.273681640625
311,0.26708984375
312,0.2227783203125
313,0.2215576171875
314,0.08935546875
315,0.24072265625
316,0.250732421875
317,0.25244140625
318,0.2379150390625
319,0.134521484375

